Towards Explainable Evaluation Metrics for Natural Language Generation

Unlike classical lexical overlap metrics such as BLEU, most current evaluation metrics (such as BERTScore or MoverScore) are based on black-box language models such as BERT or XLM-R. They often achieve strong correlations with human judgments, but recent research indicates that the lower-quality classical metrics remain dominant, one of the potential reasons being that their decision processes are transparent. To foster more widespread acceptance of the novel high-quality metrics, explainability thus becomes crucial. In this concept paper, we identify key properties and propose key goals of explainable machine translation evaluation metrics. We also provide a synthesizing overview over recent approaches for explainable machine translation metrics and discuss how they relate to those goals and properties. Further, we conduct own novel experiments, which (among others) find that current adversarial NLP techniques are unsuitable for automatically identifying limitations of high-quality black-box evaluation metrics, as they are not meaning-preserving. Finally, we provide a vision of future approaches to explainable evaluation metrics and their evaluation. We hope that our work can help catalyze and guide future research on explainable evaluation metrics and, mediately, also contribute to better and more transparent text generation systems.

==> images/wmt_19_de_en_common_errors_bleu_bleurt_tq.txt <==
440 - base samples

SRC:München - Ferrari, Maserati, Bentley: Wie viel kassieren die Luxus-Hersteller pro Auto, das sie verkaufen?
REF:Munich - Ferrari, Maserati, Bentley: How much do the luxury manufacturers get for every car they sell?
HYP:97Munich - Ferrari, Maserati, Bentley: How much do luxury manufacturers pay for each car they sell?
Attack:bert-attack
BLEU:Munich - Ferrari, Maserati, Bentley: How much do luxury manufacturers pay for each car they sell?
BLEURT:an - Ferrari, Maserati, Bentley: How much do luxury manufacturers pay for each car they sell?
Transquest:Munich - Ferrari, Maserati, Bentley: How much do luxury manufacture pay for each car they sell?
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:München - Ferrari, Maserati, Bentley: Wie viel kassieren die Luxus-Hersteller pro Auto, das sie verkaufen?
REF:Munich - Ferrari, Maserati, Bentley: How much do the luxury manufacturers get for every car they sell?
HYP:97Munich - Ferrari, Maserati, Bentley: How much do luxury manufacturers pay for each car they sell?
Attack:textfooler
BLEU:Munich - Ferrari, Maserati, Bentley: How much do luxury manufacturers pay for each car they sell?
BLEURT:Oktoberfest - Ferrari, Maserati, Bentley: How much do luxury manufacturers pay for each car they sell?
Transquest:Munich - Ferrari, Maserati, Bentley: How much do luxury manufacture pay for each car they sell?
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:München - Ferrari, Maserati, Bentley: Wie viel kassieren die Luxus-Hersteller pro Auto, das sie verkaufen?
REF:Munich - Ferrari, Maserati, Bentley: How much do the luxury manufacturers get for every car they sell?
HYP:97Munich - Ferrari, Maserati, Bentley: How much do luxury manufacturers pay for each car they sell?
Attack:textfooler_adjusted
BLEU:Munich - Ferrari, Maserati, Bentley: How much do luxury manufacturers pay for each car they sell?
BLEURT:Munich - Ferrari, Maserati, Bentley: How much do luxury manufacturers pay for each car they sell?
Transquest:Munich - Ferrari, Maserati, Bentley: How much do luxurious maker pay for each car they sell?
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:(sda) Am Tag ihres 38. Geburtstags gab Tennislegende Martina Hingis auf Twitter bekannt, dass sie erstmals Mutter wird.
REF:(sda) On the day of her 38th birthday, the tennis legend Martina Hingis announced on Twitter that she will become a mother for the first time.
HYP:139(SDA) On the day of her 38th birthday, tennis legend Martina Hingis announced on Twitter that she was becoming a mother for the first time.
Attack:bert-attack
BLEU:(SDA) On the day of her 38th birthday, tennis legend Martina Hingis announced on Twitter that she was becoming a mother for the first time.
BLEURT:(SDA) On the day of her 38th birthday, tennis legend Martina Hingis announced on Twitter that she was becoming a her for the first time.
Transquest:(SDA) On the day of her 38th birthday, tennis former Martina Hingis announced on Twitter that she was becoming a mother for the first time.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:(sda) Am Tag ihres 38. Geburtstags gab Tennislegende Martina Hingis auf Twitter bekannt, dass sie erstmals Mutter wird.
REF:(sda) On the day of her 38th birthday, the tennis legend Martina Hingis announced on Twitter that she will become a mother for the first time.
HYP:139(SDA) On the day of her 38th birthday, tennis legend Martina Hingis announced on Twitter that she was becoming a mother for the first time.
Attack:textfooler
BLEU:(SDA) On the day of her 38th birthday, tennis legend Martina Hingis announced on Twitter that she was becoming a mother for the first time.
BLEURT:(SDA) On the day of her 38th birthday, tennis legend Martina Hingis announced on Twitter that she was becoming a ammi for the first time.
Transquest:(SDA) On the day of her 38th birthday, tennis fabled Martina Hingis announced on Twitter that she was becoming a mother for the first time.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Trainer Domenico Tedesco und Schalke 04 feierten gegen Mainz den ersten Saisonsieg.
REF:Trainer Domenico Tedesco and Schalke 04 celebrated the first win of the season against Mainz.
HYP:97Coach Domenico Tedesco and Schalke 04 celebrated their first victory of the season against Mainz.
Attack:bert-attack
BLEU:Coach Domenico Tedesco and Schalke 04 celebrated their first victory of the season against Mainz.
BLEURT:Coach Domenico Tedesco and Schalke 04 lone their first victory of the season against Mainz.
Transquest:Coach Domenico Tedesco and schalr 04 celebrated their first victory of the season against Mainz.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Trainer Domenico Tedesco und Schalke 04 feierten gegen Mainz den ersten Saisonsieg.
REF:Trainer Domenico Tedesco and Schalke 04 celebrated the first win of the season against Mainz.
HYP:97Coach Domenico Tedesco and Schalke 04 celebrated their first victory of the season against Mainz.
Attack:textfooler
BLEU:Coach Domenico Tedesco and Schalke 04 celebrated their first victory of the season against Mainz.
BLEURT:Coaching Domenico Tedesco and Schalke 04 celebrated their first victory of the season against Münster.
Transquest:Bus Domenico Tedesco and Schalke 04 celebrated their first victory of the season against Mainz.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Trainer Domenico Tedesco und Schalke 04 feierten gegen Mainz den ersten Saisonsieg.
REF:Trainer Domenico Tedesco and Schalke 04 celebrated the first win of the season against Mainz.
HYP:97Coach Domenico Tedesco and Schalke 04 celebrated their first victory of the season against Mainz.
Attack:textfooler_adjusted
BLEU:Coach Domenico Tedesco and Schalke 04 celebrated their first victory of the season against Mainz.
BLEURT:Coach Domenico Tedesco and Schalke 04 celebrated their first victory of the season against Mainz.
Transquest:Coach Domenico Tedesco and Schalke 04 commemorated their first victory of the season against Mainz.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:bert-attack
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The closed is scheduled for September 2019, at the start of the next kindergarten year.
Transquest:The open is scheduled for September 2019, at the start of the next kindergarten year.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:textfooler
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The opening is scheduled for September 2019, at the start of the next maternal year.
Transquest:The opened is scheduled for September 2019, at the start of the next kindergarten year.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:textfooler_adjusted
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The opening is scheduled for September 2019, at the start of the next kindergarten year.
Transquest:The open is scheduled for September 2019, at the start of the next kindergarten year.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:74In Spain, the index reached its highest level since March, at 44.0 points.
Attack:bert-attack
BLEU:In Spain, the index reached its highest level since March, at 44.0 points.
BLEURT:have Spain, the index reached its highest level since March, at 44.0 points.
Transquest:In Spain, the index than its highest level since March, at 44.0 points.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:74In Spain, the index reached its highest level since March, at 44.0 points.
Attack:textfooler
BLEU:In Spain, the index reached its highest level since March, at 44.0 points.
BLEURT:In Spaniard, the index reached its highest level since Trademarks, at 44.0 points.
Transquest:In Spain, the forefinger reached its highest level since March, at 44.0 points.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:74In Spain, the index reached its highest level since March, at 44.0 points.
Attack:textfooler_adjusted
BLEU:In Spain, the index reached its highest level since March, at 44.0 points.
BLEURT:In Spain, the index reached its highest level since March, at 44.0 points.
Transquest:In Spain, the index reached its highest tiers since March, at 44.0 points.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Nach dem schweren Erdbeben der Stärke 7,5 und anschließenden Tsunami auf der indonesischen Insel Sulawesi ist von mindestens 420 Todesopfer die Rede.
REF:After the severe magnitude 7.5 earthquake and subsequent tsunami on the Indonesian island of Sulawesi, there are reports of at least 420 casualties.
HYP:143After the severe earthquake of magnitude 7.5 and subsequent tsunami on the Indonesian island of Sulawesi, there is talk of at least 420 deaths.
Attack:bert-attack
BLEU:After the severe earthquake of magnitude 7.5 and subsequent tsunami on the Indonesian island of Sulawesi, there is talk of at least 420 deaths.
BLEURT:as the severe earthquake of magnitude 7.5 and subsequent tsunami on the Indonesian island of Sulawesi, there is talk of at least 420 deaths.
Transquest:After the severe earthquake of magnitude 7.5 and subsequent tsunami on the Indonesian island of Sulawesi, there is talk of at least 420 die.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Bei den schweren Erdbeben und dem folgenden Tsunami sind auf der indonesischen Insel Sulawesi mindestens 380 Menschen ums Leben gekommen.
REF:At least 380 people have lost their lives on the Indonesian island of Sulawesi during the severe earthquakes and subsequent tsunami.
HYP:116At least 380 people have died on the Indonesian island of Sulawesi in the severe earthquakes and subsequent tsunami.
Attack:textfooler
BLEU:At least 380 people have died on the Indonesian island of Sulawesi in the severe earthquakes and subsequent tsunami.
BLEURT:At least 380 people have mort on the Indonesian island of Sulawesi in the severe earthquakes and subsequent tsunami.
Transquest:At least 380 people have killed on the Indonesian island of Sulawesi in the severe earthquakes and subsequent tsunami.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Bei den schweren Erdbeben und dem folgenden Tsunami sind auf der indonesischen Insel Sulawesi mindestens 380 Menschen ums Leben gekommen.
REF:At least 380 people have lost their lives on the Indonesian island of Sulawesi during the severe earthquakes and subsequent tsunami.
HYP:116At least 380 people have died on the Indonesian island of Sulawesi in the severe earthquakes and subsequent tsunami.
Attack:textfooler_adjusted
BLEU:At least 380 people have died on the Indonesian island of Sulawesi in the severe earthquakes and subsequent tsunami.
BLEURT:At least 380 people have died on the Indonesian island of Sulawesi in the severe earthquakes and subsequent tsunami.
Transquest:At least 380 people have dies on the Indonesian island of Sulawesi in the severe earthquakes and subsequent tsunami.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Angehörige der spanischen Polizei und der Guardia Civil empfinden es als ungerecht, dass katalanischen und baskischen Polizeibeamten deutlich mehr verdienen als sie.
REF:Members of the Spanish police and the Guardia Civil thought it was unfair that Catalan and Basque police officers were earning much more than they were.
HYP:144Members of the Spanish police and the Guardia Civil feel it is unfair that Catalan and Basque police officers earn significantly more than them.
Attack:bert-attack
BLEU:Members of the Spanish police and the Guardia Civil feel it is unfair that Catalan and Basque police officers earn significantly more than them.
BLEURT:Members of the Spanish police and the Guardia Civil feel it is unfair that Catalan and Basque police officers be significantly more than them.
Transquest:Members of the Spanish police and the Guardia Civil feel it is unfair that Catalan and Basque police officers be significantly more than them.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Angehörige der spanischen Polizei und der Guardia Civil empfinden es als ungerecht, dass katalanischen und baskischen Polizeibeamten deutlich mehr verdienen als sie.
REF:Members of the Spanish police and the Guardia Civil thought it was unfair that Catalan and Basque police officers were earning much more than they were.
HYP:144Members of the Spanish police and the Guardia Civil feel it is unfair that Catalan and Basque police officers earn significantly more than them.
Attack:textfooler
BLEU:Members of the Spanish police and the Guardia Civil feel it is unfair that Catalan and Basque police officers earn significantly more than them.
BLEURT:Members of the Spanish police and the Guardia Civil feel it is indu that Catalan and Basque police officers earn significantly more than them.
Transquest:Members of the Spanish police and the Guardia Civil feel it is unfair that Catalan and Basque police officers triumphed significantly more than them.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Angehörige der spanischen Polizei und der Guardia Civil empfinden es als ungerecht, dass katalanischen und baskischen Polizeibeamten deutlich mehr verdienen als sie.
REF:Members of the Spanish police and the Guardia Civil thought it was unfair that Catalan and Basque police officers were earning much more than they were.
HYP:144Members of the Spanish police and the Guardia Civil feel it is unfair that Catalan and Basque police officers earn significantly more than them.
Attack:textfooler_adjusted
BLEU:Members of the Spanish police and the Guardia Civil feel it is unfair that Catalan and Basque police officers earn significantly more than them.
BLEURT:Members of the Spanish police and the Guardia Civil feel it is unfair that Catalan and Basque cops officers earn radically more than them.
Transquest:Members of the Spanish policemen and the Guardia Civil feel it is unfair that Catalan and Basque policemen officers earn significantly more than them.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 1 0]
SRC:Trainer Domenico Tedesco und Schalke 04 feierten gegen Mainz den ersten Saisonsieg.
REF:Trainer Domenico Tedesco and Schalke 04 celebrated the first win of the season against Mainz.
HYP:93Coach Domenico Tedesco and Schalke 04 celebrated their first win of the season against Mainz.
Attack:textfooler_adjusted
BLEU:Coach Domenico Tedesco and Schalke 04 celebrated their first win of the season against Mainz.
BLEURT:Coach Domenico Tedesco and Schalke 04 celebrated their first win of the season against Mainz.
Transquest:Coach Domenico Tedesco and Schalke 04 commemorated their first win of the season against Mainz.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Der Bedarf ist offenbar riesig: Über 100 Interessenten haben sich um den Kauf eines des Grundstücke in Landsham-Süd beworben.
REF:The demand is obviously huge: Over 100 interested parties have applied to buy one of the properties in South Landsham.
HYP:117The demand is obviously huge: More than 100 interested parties have applied to buy one of the land in Landsham-South.
Attack:bert-attack
BLEU:The demand is obviously huge: More than 100 interested parties have applied to buy one of the land in Landsham-South.
BLEURT:The there is obviously huge: More than 100 interested parties have applied to buy one of the land in Landsham-South.
Transquest:The available is obviously huge: More than 100 interested parties have applied to buy one of the land in Landsham-South.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Der Bedarf ist offenbar riesig: Über 100 Interessenten haben sich um den Kauf eines des Grundstücke in Landsham-Süd beworben.
REF:The demand is obviously huge: Over 100 interested parties have applied to buy one of the properties in South Landsham.
HYP:117The demand is obviously huge: More than 100 interested parties have applied to buy one of the land in Landsham-South.
Attack:textfooler
BLEU:The demand is obviously huge: More than 100 interested parties have applied to buy one of the land in Landsham-South.
BLEURT:The ask is obviously huge: More than 100 interested parties have applied to buy one of the land in Landsham-South.
Transquest:The requested is obviously huge: More than 100 interested parties have applied to buy one of the land in Landsham-South.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Der Bedarf ist offenbar riesig: Über 100 Interessenten haben sich um den Kauf eines des Grundstücke in Landsham-Süd beworben.
REF:The demand is obviously huge: Over 100 interested parties have applied to buy one of the properties in South Landsham.
HYP:117The demand is obviously huge: More than 100 interested parties have applied to buy one of the land in Landsham-South.
Attack:textfooler_adjusted
BLEU:The demand is obviously huge: More than 100 interested parties have applied to buy one of the land in Landsham-South.
BLEURT:The demanding is patently hefty: More than 100 interested party have applied to buy one of the land in Landsham-South.
Transquest:The demanding is obviously vast: More than 100 interested parties have applied to buy one of the land in Landsham-South.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:bert-attack
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The closed is scheduled for September 2019, at the start of the next kindergarten year.
Transquest:The open is scheduled for September 2019, at the start of the next kindergarten year.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Oktoberfest lockt viele Gäste nach Baesweiler
REF:The Oktoberfest attracts many guests to Baesweiler
HYP:46Oktoberfest attracts many guests to Baesweiler
Attack:bert-attack
BLEU:Oktoberfest attracts countless guests to Baesweiler
BLEURT:.toberalso attracts many guests to Baesweiler
Transquest:.toberalso attracts many guests to Baesweiler
O: ['bert-attack' 2 2 2] P: ['bert-attack' 0 0 0]
SRC:Oktoberfest lockt viele Gäste nach Baesweiler
REF:The Oktoberfest attracts many guests to Baesweiler
HYP:46Oktoberfest attracts many guests to Baesweiler
Attack:textfooler
BLEU:Oktoberfest attracts assorted guests to Baesweiler
BLEURT:Monaco attracts many guests to Baesweiler
Transquest:Bayern attracts many guests to Baesweiler
O: ['textfooler' 2 2 2] P: ['textfooler' 0 0 0]
SRC:Oktoberfest lockt viele Gäste nach Baesweiler
REF:The Oktoberfest attracts many guests to Baesweiler
HYP:46Oktoberfest attracts many guests to Baesweiler
Attack:textfooler_adjusted
BLEU:Oktoberfest attracts numerous guests to Baesweiler
BLEURT:Oktoberfest attracts many guests to Baesweiler
Transquest:Oktoberfest attracts many guests to Baesweiler
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 0 2 2]
SRC:Etwa 2.700 Migranten aus Nigeria seien in diesem Jahr mithilfe des Programms in ihre Heimat zurückgeschickt worden, sagte der IOM-Sprecher in dem westafrikanischen Land, Jorge Galindo.
REF:About 2,700 migrants from Nigeria have been sent back to their home in the West African country this year with the help of the program, said the IOM spokesperson Jorge Galindo.
HYP:161About 2,700 migrants from Nigeria have been sent back home this year with the help of the program, said IOM spokesman in the West African country, Jorge Galindo.
Attack:bert-attack
BLEU:About 2,700 migrants from Nigeria have been sent back home this year with the help of the program, said IOM spokesman in the West African country, Jorge Galindo.
BLEURT:About 2,700 migrants from Nigeria have been sent back home this year with the a of the program, said IOM spokesman in the West African country, Jorge Galindo.
Transquest:About 2,700 to from Nigeria have been sent back home this year with the help of the program, said IOM spokesman in the West African country, Jorge Galindo.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Etwa 2.700 Migranten aus Nigeria seien in diesem Jahr mithilfe des Programms in ihre Heimat zurückgeschickt worden, sagte der IOM-Sprecher in dem westafrikanischen Land, Jorge Galindo.
REF:About 2,700 migrants from Nigeria have been sent back to their home in the West African country this year with the help of the program, said the IOM spokesperson Jorge Galindo.
HYP:161About 2,700 migrants from Nigeria have been sent back home this year with the help of the program, said IOM spokesman in the West African country, Jorge Galindo.
Attack:textfooler
BLEU:About 2,700 migrants from Nigeria have been sent back home this year with the help of the program, said IOM spokesman in the West African country, Jorge Galindo.
BLEURT:About 2,700 migrants from Nigeria have been sent back home this year with the pomoc of the program, said IOM spokesman in the West African country, Jorge Galindo.
Transquest:Beside 2,700 migrants from Nigeria have been sent back home this year with the help of the program, said IOM spokesman in the West African sate, Jorge Galindo.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:bert-attack
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The closed is scheduled for September 2019, at the start of the next kindergarten year.
Transquest:The open is scheduled for September 2019, at the start of the next kindergarten year.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:textfooler
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The opening is scheduled for September 2019, at the start of the next maternal year.
Transquest:The opened is scheduled for September 2019, at the start of the next kindergarten year.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:textfooler_adjusted
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The opening is scheduled for September 2019, at the start of the next kindergarten year.
Transquest:The open is scheduled for September 2019, at the start of the next kindergarten year.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:74In Spain, the index reached its highest level since March, at 44.0 points.
Attack:bert-attack
BLEU:In Spain, the index reached its highest level since March, at 44.0 points.
BLEURT:have Spain, the index reached its highest level since March, at 44.0 points.
Transquest:In Spain, the index than its highest level since March, at 44.0 points.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:74In Spain, the index reached its highest level since March, at 44.0 points.
Attack:textfooler
BLEU:In Spain, the index reached its highest level since March, at 44.0 points.
BLEURT:In Spaniard, the index reached its highest level since Trademarks, at 44.0 points.
Transquest:In Spain, the forefinger reached its highest level since March, at 44.0 points.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Das Paar hatte sich dem Bericht zufolge 2003 in einer Pizzeria kennengelernt und zwei Jahre später geheiratet.
REF:According to the report, the couple met in a pizzeria in 2003, and married two years later.
HYP:90According to the report, the couple met in a pizzeria in 2003 and married two years later.
Attack:bert-attack
BLEU:According to the report, the couple met in a pizzeria in 2003 and married two years later.
BLEURT:According to the report, the couple to in a pizzeria in 2003 and married two years later.
Transquest:According to the report, the couple together in a pizzeria in 2003 and married two years later.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Das Paar hatte sich dem Bericht zufolge 2003 in einer Pizzeria kennengelernt und zwei Jahre später geheiratet.
REF:According to the report, the couple met in a pizzeria in 2003, and married two years later.
HYP:90According to the report, the couple met in a pizzeria in 2003 and married two years later.
Attack:textfooler
BLEU:According to the report, the couple met in a pizzeria in 2003 and married two years later.
BLEURT:Conforming to the report, the couple met in a pizzeria in 2003 and married two years later.
Transquest:According to the report, the couple garnered in a pizzeria in 2003 and married two years later.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Das Paar hatte sich dem Bericht zufolge 2003 in einer Pizzeria kennengelernt und zwei Jahre später geheiratet.
REF:According to the report, the couple met in a pizzeria in 2003, and married two years later.
HYP:90According to the report, the couple met in a pizzeria in 2003 and married two years later.
Attack:textfooler_adjusted
BLEU:According to the report, the couple met in a pizzeria in 2003 and married two years later.
BLEURT:According to the report, the couple met in a pizzeria in 2003 and married two years later.
Transquest:According to the reporting, the couple met in a pizzeria in 2003 and marrying two years subsequent.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Insgesamt sechs Menschen wurden festgenommen.
REF:A total of six people was arrested.
HYP:36A total of six people were arrested.
Attack:bert-attack
BLEU:A overall of six people were arrested.
BLEURT:A total of six people were alleged.
Transquest:A total of six people were reported.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 0 0 0]
SRC:Insgesamt sechs Menschen wurden festgenommen.
REF:A total of six people was arrested.
HYP:36A total of six people were arrested.
Attack:textfooler
BLEU:A absolute of six people were arrested.
BLEURT:A total of six people were busts.
Transquest:A total of six people were halts.
O: ['textfooler' 2 2 2] P: ['textfooler' 0 0 0]
SRC:Oktoberfest lockt viele Gäste nach Baesweiler
REF:The Oktoberfest attracts many guests to Baesweiler
HYP:46Oktoberfest attracts many guests to Baesweiler
Attack:bert-attack
BLEU:Oktoberfest attracts countless guests to Baesweiler
BLEURT:.toberalso attracts many guests to Baesweiler
Transquest:.toberalso attracts many guests to Baesweiler
O: ['bert-attack' 2 2 2] P: ['bert-attack' 0 0 0]
SRC:Oktoberfest lockt viele Gäste nach Baesweiler
REF:The Oktoberfest attracts many guests to Baesweiler
HYP:46Oktoberfest attracts many guests to Baesweiler
Attack:textfooler
BLEU:Oktoberfest attracts assorted guests to Baesweiler
BLEURT:Monaco attracts many guests to Baesweiler
Transquest:Bayern attracts many guests to Baesweiler
O: ['textfooler' 2 2 2] P: ['textfooler' 0 0 0]
SRC:Oktoberfest lockt viele Gäste nach Baesweiler
REF:The Oktoberfest attracts many guests to Baesweiler
HYP:46Oktoberfest attracts many guests to Baesweiler
Attack:textfooler_adjusted
BLEU:Oktoberfest attracts numerous guests to Baesweiler
BLEURT:Oktoberfest attracts many guests to Baesweiler
Transquest:Oktoberfest attracts many guests to Baesweiler
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 0 2 2]
SRC:Und wir sind auch deren Ansprechpartner - und nicht der türkische Präsident.
REF:And we are their contact persons - and not the Turkish president.
HYP:70And we are also their contact persons - and not the Turkish President.
Attack:bert-attack
BLEU:And we are also their contact persons - and not the Turkish President.
BLEURT:And we are also their contact persons - and not the Turkish particular.
Transquest:And we are also their to persons - and not the Turkish President.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Und wir sind auch deren Ansprechpartner - und nicht der türkische Präsident.
REF:And we are their contact persons - and not the Turkish president.
HYP:70And we are also their contact persons - and not the Turkish President.
Attack:textfooler
BLEU:And we are also their contact persons - and not the Turkish President.
BLEURT:And we are also their contact persons - and not the Turkish Wheelchairs.
Transquest:And we are also their contact persons - and not the Turkish Wheelchairs.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Trainer Domenico Tedesco und Schalke 04 feierten gegen Mainz den ersten Saisonsieg.
REF:Trainer Domenico Tedesco and Schalke 04 celebrated the first win of the season against Mainz.
HYP:99Trainer Domenico Tedesco and Schalke 04 celebrated their first victory of the season against Mainz.
Attack:textfooler
BLEU:Trainer Domenico Tedesco and Schalke 04 celebrated their first victory of the season against Mainz.
BLEURT:Buses Domenico Tedesco and Schalke 04 celebrated their first victory of the season against Mainz.
Transquest:Formers Domenico Tedesco and Schalke 04 celebrated their first victory of the season against Mainz.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Trainer Domenico Tedesco und Schalke 04 feierten gegen Mainz den ersten Saisonsieg.
REF:Trainer Domenico Tedesco and Schalke 04 celebrated the first win of the season against Mainz.
HYP:99Trainer Domenico Tedesco and Schalke 04 celebrated their first victory of the season against Mainz.
Attack:textfooler_adjusted
BLEU:Trainer Domenico Tedesco and Schalke 04 celebrated their first victory of the season against Mainz.
BLEURT:Trainer Domenico Tedesco and Schalke 04 celebrated their first victory of the season against Mainz.
Transquest:Trainer Domenico Tedesco and Schalke 04 commemorated their first victory of the season against Mainz.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:bert-attack
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The closed is scheduled for September 2019, at the start of the next kindergarten year.
Transquest:The open is scheduled for September 2019, at the start of the next kindergarten year.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:textfooler
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The opening is scheduled for September 2019, at the start of the next maternal year.
Transquest:The opened is scheduled for September 2019, at the start of the next kindergarten year.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:textfooler_adjusted
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The opening is scheduled for September 2019, at the start of the next kindergarten year.
Transquest:The open is scheduled for September 2019, at the start of the next kindergarten year.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:74In Spain, the index reached its highest level since March, at 44.0 points.
Attack:bert-attack
BLEU:In Spain, the index reached its highest level since March, at 44.0 points.
BLEURT:have Spain, the index reached its highest level since March, at 44.0 points.
Transquest:In Spain, the index than its highest level since March, at 44.0 points.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:74In Spain, the index reached its highest level since March, at 44.0 points.
Attack:textfooler
BLEU:In Spain, the index reached its highest level since March, at 44.0 points.
BLEURT:In Spaniard, the index reached its highest level since Trademarks, at 44.0 points.
Transquest:In Spain, the forefinger reached its highest level since March, at 44.0 points.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:74In Spain, the index reached its highest level since March, at 44.0 points.
Attack:textfooler_adjusted
BLEU:In Spain, the index reached its highest level since March, at 44.0 points.
BLEURT:In Spain, the index reached its highest level since March, at 44.0 points.
Transquest:In Spain, the index reached its highest tiers since March, at 44.0 points.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Eine rasche Rückkehr in die Wachstumszone ist nicht in Sicht: Die Exportaufträge in der Eurozone fielen so stark wie seit November 2011 nicht mehr.
REF:A quick return to the growth zone is not in sight: Export orders to the eurozone have not fallen this much since November 2011.
HYP:131A rapid return to the growth zone is not in sight: export orders in the eurozone fell as much as they have not since November 2011.
Attack:bert-attack
BLEU:A rapid return to the growth zone is not in sight: export orders in the eurozone fell as much as they have not since November 2011.
BLEURT:A rapid return to the growth zone is not in to: export orders in the eurozone fell as much as they have not since November 2011.
Transquest:A rapid return to the growth zone is not in sight: export orders in the eurozone plunged as much as they have not since November 2011.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Eine rasche Rückkehr in die Wachstumszone ist nicht in Sicht: Die Exportaufträge in der Eurozone fielen so stark wie seit November 2011 nicht mehr.
REF:A quick return to the growth zone is not in sight: Export orders to the eurozone have not fallen this much since November 2011.
HYP:131A rapid return to the growth zone is not in sight: export orders in the eurozone fell as much as they have not since November 2011.
Attack:textfooler
BLEU:A rapid return to the growth zone is not in sight: export orders in the eurozone fell as much as they have not since November 2011.
BLEURT:A rapid return to the growth zone is not in visionary: export orders in the eurozone fell as much as they have not since November 2011.
Transquest:A rapid return to the growth zone is not in sight: export orders in the eurozone plunged as much as they have not since November 2011.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Oktoberfest lockt viele Gäste nach Baesweiler
REF:The Oktoberfest attracts many guests to Baesweiler
HYP:46Oktoberfest attracts many guests to Baesweiler
Attack:bert-attack
BLEU:Oktoberfest attracts countless guests to Baesweiler
BLEURT:.toberalso attracts many guests to Baesweiler
Transquest:.toberalso attracts many guests to Baesweiler
O: ['bert-attack' 2 2 2] P: ['bert-attack' 0 0 0]
SRC:Oktoberfest lockt viele Gäste nach Baesweiler
REF:The Oktoberfest attracts many guests to Baesweiler
HYP:46Oktoberfest attracts many guests to Baesweiler
Attack:textfooler
BLEU:Oktoberfest attracts assorted guests to Baesweiler
BLEURT:Monaco attracts many guests to Baesweiler
Transquest:Bayern attracts many guests to Baesweiler
O: ['textfooler' 2 2 2] P: ['textfooler' 0 0 0]
SRC:Oktoberfest lockt viele Gäste nach Baesweiler
REF:The Oktoberfest attracts many guests to Baesweiler
HYP:46Oktoberfest attracts many guests to Baesweiler
Attack:textfooler_adjusted
BLEU:Oktoberfest attracts numerous guests to Baesweiler
BLEURT:Oktoberfest attracts many guests to Baesweiler
Transquest:Oktoberfest attracts many guests to Baesweiler
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 0 2 2]
SRC:"Sie weigern sich, uns zurückzuschicken", sagte ein Mann in der Videobotschaft.
REF:They refuse to send us back, said a man in the video message.
HYP:65"They refuse to send us back," said one man in the video message.
Attack:bert-attack
BLEU:"They refuse to send us back," said one man in the video message.
BLEURT:"They aren to send us back," said one man in the video message.
Transquest:"They refuse to send us for," said one man in the video message.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:"Sie weigern sich, uns zurückzuschicken", sagte ein Mann in der Videobotschaft.
REF:They refuse to send us back, said a man in the video message.
HYP:65"They refuse to send us back," said one man in the video message.
Attack:textfooler
BLEU:"They refuse to send us back," said one man in the video message.
BLEURT:"They dustbin to send us back," said one man in the video message.
Transquest:"They detritus to send us back," said one man in the video message.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Insgesamt versuchten 82 Kandidaten aus mehr als 20 Ländern, sich für den Wettbewerb zu qualifizieren.
REF:In total, 82 candidates from more than 20 countries, tried to qualify for the competition.
HYP:89In total, 82 candidates from more than 20 countries tried to qualify for the competition.
Attack:bert-attack
BLEU:In total, 82 candidates from more than 20 countries tried to qualify for the competition.
BLEURT:In total, 82 candidates from more than 20 countries to to qualifying for the competition.
Transquest:In total, 82 candidates from more than 20 countries could to qualify for the competition.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Insgesamt versuchten 82 Kandidaten aus mehr als 20 Ländern, sich für den Wettbewerb zu qualifizieren.
REF:In total, 82 candidates from more than 20 countries, tried to qualify for the competition.
HYP:89In total, 82 candidates from more than 20 countries tried to qualify for the competition.
Attack:textfooler
BLEU:In total, 82 candidates from more than 20 countries tried to qualify for the competition.
BLEURT:In total, 82 candidates from more than 20 countries prosecuted to qualify for the competition.
Transquest:In total, 82 candidates from more than 20 countries dabbled to qualify for the competition.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Insgesamt versuchten 82 Kandidaten aus mehr als 20 Ländern, sich für den Wettbewerb zu qualifizieren.
REF:In total, 82 candidates from more than 20 countries, tried to qualify for the competition.
HYP:89In total, 82 candidates from more than 20 countries tried to qualify for the competition.
Attack:textfooler_adjusted
BLEU:In total, 82 candidates from more than 20 countries tried to qualify for the competition.
BLEURT:In total, 82 candidates from more than 20 countries tried to qualify for the competition.
Transquest:In overall, 82 candidates from more than 20 countries tried to entitle for the competition.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Viele Teilnehmer übten etliche Stunden am Tag.
REF:Many participants trained several hours a day.
HYP:48Many participants practiced several hours a day.
Attack:bert-attack
BLEU:Many participants practiced several from a day.
BLEURT:Many participants committed several hours a day.
Transquest:Many participants held several hours a day.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 0 0 0]
SRC:Viele Teilnehmer übten etliche Stunden am Tag.
REF:Many participants trained several hours a day.
HYP:48Many participants practiced several hours a day.
Attack:textfooler
BLEU:Many participants practiced several calendar a day.
BLEURT:Many participants exerting several hours a day.
Transquest:Many participants realized several hours a day.
O: ['textfooler' 2 2 2] P: ['textfooler' 0 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:textfooler_adjusted
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The opening is scheduled for September 2019, at the start of the next kindergarten year.
Transquest:The open is scheduled for September 2019, at the start of the next kindergarten year.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:74In Spain, the index reached its highest level since March, at 44.0 points.
Attack:bert-attack
BLEU:In Spain, the index reached its highest level since March, at 44.0 points.
BLEURT:have Spain, the index reached its highest level since March, at 44.0 points.
Transquest:In Spain, the index than its highest level since March, at 44.0 points.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:74In Spain, the index reached its highest level since March, at 44.0 points.
Attack:textfooler
BLEU:In Spain, the index reached its highest level since March, at 44.0 points.
BLEURT:In Spaniard, the index reached its highest level since Trademarks, at 44.0 points.
Transquest:In Spain, the forefinger reached its highest level since March, at 44.0 points.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:74In Spain, the index reached its highest level since March, at 44.0 points.
Attack:textfooler_adjusted
BLEU:In Spain, the index reached its highest level since March, at 44.0 points.
BLEURT:In Spain, the index reached its highest level since March, at 44.0 points.
Transquest:In Spain, the index reached its highest tiers since March, at 44.0 points.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Das Stimmungsbarometer sank von 49,3 Punkten im Vormonat auf 47,6 Punkte.
REF:The mood barometer fell from 49.3 points in the previous month to 47.6 points.
HYP:81The mood barometer dropped from 49.3 points in the previous month to 47.6 points.
Attack:bert-attack
BLEU:The mood barometer dropped from 49.3 points in the previous month to 47.6 points.
BLEURT:The mood .on dropped from 49.3 points in the previous month to 47.6 points.
Transquest:The mood barometer were from 49.3 points in the previous month to 47.6 points.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:76In Spain, the index reached its highest level since March, with 44.0 points.
Attack:bert-attack
BLEU:In Spain, the index reached its highest level since March, with 44.0 points.
BLEURT:have Spain, the index reached its highest level since March, with 44.0 points.
Transquest:In Spain, the index fell its highest level since March, with 44.0 points.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:76In Spain, the index reached its highest level since March, with 44.0 points.
Attack:textfooler
BLEU:In Spain, the index reached its highest level since March, with 44.0 points.
BLEURT:In Spaniard, the index reached its highest level since Trademarks, with 44.0 points.
Transquest:In Spain, the forefinger reached its highest level since March, with 44.0 points.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:76In Spain, the index reached its highest level since March, with 44.0 points.
Attack:textfooler_adjusted
BLEU:In Spain, the index reached its highest level since March, with 44.0 points.
BLEURT:In Spain, the index reached its highest level since March, with 44.0 points.
Transquest:In Spain, the index reached its highest tiers since March, with 44.0 points.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Nach dem schweren Erdbeben der Stärke 7,5 und anschließenden Tsunami auf der indonesischen Insel Sulawesi ist von mindestens 420 Todesopfer die Rede.
REF:After the severe magnitude 7.5 earthquake and subsequent tsunami on the Indonesian island of Sulawesi, there are reports of at least 420 casualties.
HYP:133After the 7.5 magnitude earthquake and subsequent tsunami on the Indonesian island of Sulawesi, there is talk of at least 420 deaths.
Attack:bert-attack
BLEU:After the 7.5 magnitude earthquake and subsequent tsunami on the Indonesian island of Sulawesi, there is talk of at least 420 deaths.
BLEURT:as the 7.5 magnitude earthquake and subsequent tsunami on the Indonesian island of Sulawesi, there is talk of at least 420 deaths.
Transquest:After the 7.5 magnitude earthquake and subsequent tsunami on the Indonesian island of Sulawesi, there is talk of at least 420 die.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Nach dem schweren Erdbeben der Stärke 7,5 und anschließenden Tsunami auf der indonesischen Insel Sulawesi ist von mindestens 420 Todesopfer die Rede.
REF:After the severe magnitude 7.5 earthquake and subsequent tsunami on the Indonesian island of Sulawesi, there are reports of at least 420 casualties.
HYP:133After the 7.5 magnitude earthquake and subsequent tsunami on the Indonesian island of Sulawesi, there is talk of at least 420 deaths.
Attack:textfooler
BLEU:After the 7.5 magnitude earthquake and subsequent tsunami on the Indonesian island of Sulawesi, there is talk of at least 420 deaths.
BLEURT:Ahead the 7.5 magnitude earthquake and subsequent tsunami on the Indonesian island of Sulawesi, there is talk of at least 420 deaths.
Transquest:After the 7.5 magnitude earthquake and subsequent tides on the Indonesian island of Sulawesi, there is parle of at least 420 deaths.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Oktoberfest lockt viele Gäste nach Baesweiler
REF:The Oktoberfest attracts many guests to Baesweiler
HYP:46Oktoberfest attracts many guests to Baesweiler
Attack:textfooler
BLEU:Oktoberfest attracts assorted guests to Baesweiler
BLEURT:Monaco attracts many guests to Baesweiler
Transquest:Bayern attracts many guests to Baesweiler
O: ['textfooler' 2 2 2] P: ['textfooler' 0 0 0]
SRC:Oktoberfest lockt viele Gäste nach Baesweiler
REF:The Oktoberfest attracts many guests to Baesweiler
HYP:46Oktoberfest attracts many guests to Baesweiler
Attack:textfooler_adjusted
BLEU:Oktoberfest attracts numerous guests to Baesweiler
BLEURT:Oktoberfest attracts many guests to Baesweiler
Transquest:Oktoberfest attracts many guests to Baesweiler
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 0 2 2]
SRC:Trotz der Kritik an seiner Person nach dem WM-Aus und der Özil-Affäre will er im kommenden Jahr erneut für das Amt als DFB-Präsident kandidieren.
REF:Despite the criticism of his person after the World Cup and the Özil affair, he wants to run for the post of DFB President again next year.
HYP:150Despite the criticism of his person following the World Cup exit and the Özil affair, he intends to run for the post of DFB president again next year.
Attack:bert-attack
BLEU:Despite the criticism of his person following the World Cup exit and the Özil affair, he intends to run for the post of DFB president again next year.
BLEURT:on the criticism of his person following the World Cup exit and the Özil affair, he intends to run for the post of DFB president again next year.
Transquest:Despite the criticism of his person following the World Cup exit and the Özil play, he intends to run for the post of DFB president again next year.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Trotz der Kritik an seiner Person nach dem WM-Aus und der Özil-Affäre will er im kommenden Jahr erneut für das Amt als DFB-Präsident kandidieren.
REF:Despite the criticism of his person after the World Cup and the Özil affair, he wants to run for the post of DFB President again next year.
HYP:150Despite the criticism of his person following the World Cup exit and the Özil affair, he intends to run for the post of DFB president again next year.
Attack:textfooler
BLEU:Despite the criticism of his person following the World Cup exit and the Özil affair, he intends to run for the post of DFB president again next year.
BLEURT:If the criticism of his person following the World Cup exit and the Özil affair, he intends to run for the post of DFB president again next year.
Transquest:Despite the slams of his person following the World Cup exit and the Özil affair, he intends to run for the post of DFB president again next year.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Trotz der Kritik an seiner Person nach dem WM-Aus und der Özil-Affäre will er im kommenden Jahr erneut für das Amt als DFB-Präsident kandidieren.
REF:Despite the criticism of his person after the World Cup and the Özil affair, he wants to run for the post of DFB President again next year.
HYP:150Despite the criticism of his person following the World Cup exit and the Özil affair, he intends to run for the post of DFB president again next year.
Attack:textfooler_adjusted
BLEU:Despite the criticism of his person following the World Cup exit and the Özil affair, he intends to run for the post of DFB president again next year.
BLEURT:Despite the criticism of his person following the World Cup exit and the Özil affair, he intends to run for the post of DFB president again next year.
Transquest:Despite the criticism of his individuals following the World Cup exit and the Özil affair, he intends to run for the post of DFB president again impending year.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Der Bedarf ist offenbar riesig: Über 100 Interessenten haben sich um den Kauf eines des Grundstücke in Landsham-Süd beworben.
REF:The demand is obviously huge: Over 100 interested parties have applied to buy one of the properties in South Landsham.
HYP:121The need is obviously huge: More than 100 interested parties have applied to buy one of the properties in Landsham South.
Attack:bert-attack
BLEU:The need is obviously huge: More than 100 interested parties have applied to buy one of the properties in Landsham South.
BLEURT:The want is obviously new: More than 100 interested parties have applied to buy one of the properties in Landsham South.
Transquest:The there is obviously huge: More than 100 interested parties have applied to buy one of the properties in Landsham South.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Der Bedarf ist offenbar riesig: Über 100 Interessenten haben sich um den Kauf eines des Grundstücke in Landsham-Süd beworben.
REF:The demand is obviously huge: Over 100 interested parties have applied to buy one of the properties in South Landsham.
HYP:121The need is obviously huge: More than 100 interested parties have applied to buy one of the properties in Landsham South.
Attack:textfooler
BLEU:The need is obviously huge: More than 100 interested parties have applied to buy one of the properties in Landsham South.
BLEURT:The need is obviously huge: More than 100 interested parties have applied to buy one of the ascribe in Landsham South.
Transquest:The requires is obviously huge: More than 100 interested parties have applied to buy one of the properties in Landsham South.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Der Bedarf ist offenbar riesig: Über 100 Interessenten haben sich um den Kauf eines des Grundstücke in Landsham-Süd beworben.
REF:The demand is obviously huge: Over 100 interested parties have applied to buy one of the properties in South Landsham.
HYP:121The need is obviously huge: More than 100 interested parties have applied to buy one of the properties in Landsham South.
Attack:textfooler_adjusted
BLEU:The need is obviously huge: More than 100 interested parties have applied to buy one of the properties in Landsham South.
BLEURT:The need is obviously huge: More than 100 interested parties have applied to buy one of the properties in Landsham South.
Transquest:The needed is obviously vast: More than 100 interested party have applied to buy one of the properties in Landsham South.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:bert-attack
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The closed is scheduled for September 2019, at the start of the next kindergarten year.
Transquest:The open is scheduled for September 2019, at the start of the next kindergarten year.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:textfooler
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The opening is scheduled for September 2019, at the start of the next maternal year.
Transquest:The opened is scheduled for September 2019, at the start of the next kindergarten year.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:textfooler_adjusted
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The opening is scheduled for September 2019, at the start of the next kindergarten year.
Transquest:The open is scheduled for September 2019, at the start of the next kindergarten year.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:74In Spain, the index reached its highest level since March, at 44.0 points.
Attack:bert-attack
BLEU:In Spain, the index reached its highest level since March, at 44.0 points.
BLEURT:have Spain, the index reached its highest level since March, at 44.0 points.
Transquest:In Spain, the index than its highest level since March, at 44.0 points.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:74In Spain, the index reached its highest level since March, at 44.0 points.
Attack:textfooler
BLEU:In Spain, the index reached its highest level since March, at 44.0 points.
BLEURT:In Spaniard, the index reached its highest level since Trademarks, at 44.0 points.
Transquest:In Spain, the forefinger reached its highest level since March, at 44.0 points.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:74In Spain, the index reached its highest level since March, at 44.0 points.
Attack:textfooler_adjusted
BLEU:In Spain, the index reached its highest level since March, at 44.0 points.
BLEURT:In Spain, the index reached its highest level since March, at 44.0 points.
Transquest:In Spain, the index reached its highest tiers since March, at 44.0 points.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Nach dem schweren Erdbeben der Stärke 7,5 und anschließenden Tsunami auf der indonesischen Insel Sulawesi ist von mindestens 420 Todesopfer die Rede.
REF:After the severe magnitude 7.5 earthquake and subsequent tsunami on the Indonesian island of Sulawesi, there are reports of at least 420 casualties.
HYP:133After the severe 7.5 magnitude earthquake and subsequent tsunami on the Indonesian island of Sulawesi, at least 420 people have died.
Attack:bert-attack
BLEU:After the severe 7.5 magnitude earthquake and subsequent tsunami on the Indonesian island of Sulawesi, at least 420 people have died.
BLEURT:After the severe 7.5 magnitude earthquake and subsequent tsunami on the Indonesian island of Sulawesi, at least 420 people have e.
Transquest:After the severe 7.5 magnitude earthquake and subsequent tsunami on the Indonesian island of Sulawesi, at least 420 people have killed.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Das Paar hatte sich dem Bericht zufolge 2003 in einer Pizzeria kennengelernt und zwei Jahre später geheiratet.
REF:According to the report, the couple met in a pizzeria in 2003, and married two years later.
HYP:90According to the report, the couple met in a pizzeria in 2003 and married two years later.
Attack:bert-attack
BLEU:According to the report, the couple met in a pizzeria in 2003 and married two years later.
BLEURT:According to the report, the couple to in a pizzeria in 2003 and married two years later.
Transquest:According to the report, the couple together in a pizzeria in 2003 and married two years later.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Das Paar hatte sich dem Bericht zufolge 2003 in einer Pizzeria kennengelernt und zwei Jahre später geheiratet.
REF:According to the report, the couple met in a pizzeria in 2003, and married two years later.
HYP:90According to the report, the couple met in a pizzeria in 2003 and married two years later.
Attack:textfooler
BLEU:According to the report, the couple met in a pizzeria in 2003 and married two years later.
BLEURT:Conforming to the report, the couple met in a pizzeria in 2003 and married two years later.
Transquest:According to the report, the couple garnered in a pizzeria in 2003 and married two years later.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Das Paar hatte sich dem Bericht zufolge 2003 in einer Pizzeria kennengelernt und zwei Jahre später geheiratet.
REF:According to the report, the couple met in a pizzeria in 2003, and married two years later.
HYP:90According to the report, the couple met in a pizzeria in 2003 and married two years later.
Attack:textfooler_adjusted
BLEU:According to the report, the couple met in a pizzeria in 2003 and married two years later.
BLEURT:According to the report, the couple met in a pizzeria in 2003 and married two years later.
Transquest:According to the reporting, the couple met in a pizzeria in 2003 and marrying two years subsequent.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:47 Prozent sind laut Emnid dafür, 44 Prozent dagegen.
REF:According to Emnid, 47 percent are in favor, 44 percent against.
HYP:65According to Emnid, 47 percent are in favour, 44 percent against.
Attack:bert-attack
BLEU:According to Emnid, 47 percent are in favour, 44 percent against.
BLEURT:According to Emnid, 47 percent are in towards, 44 percent against.
Transquest:According to Emnid, 47 share are in favour, 44 percent against.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:47 Prozent sind laut Emnid dafür, 44 Prozent dagegen.
REF:According to Emnid, 47 percent are in favor, 44 percent against.
HYP:65According to Emnid, 47 percent are in favour, 44 percent against.
Attack:textfooler
BLEU:According to Emnid, 47 percent are in favour, 44 percent against.
BLEURT:According to Emnid, 47 percent are in adoptive, 44 percent against.
Transquest:According to Emnid, 47 phosphorus are in favour, 44 percent against.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:bert-attack
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The closed is scheduled for September 2019, at the start of the next kindergarten year.
Transquest:The open is scheduled for September 2019, at the start of the next kindergarten year.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:textfooler
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The opening is scheduled for September 2019, at the start of the next maternal year.
Transquest:The opened is scheduled for September 2019, at the start of the next kindergarten year.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:88The opening is scheduled for September 2019, at the start of the next kindergarten year.
Attack:textfooler_adjusted
BLEU:The opening is scheduled for September 2019, at the start of the next kindergarten year.
BLEURT:The opening is scheduled for September 2019, at the start of the next kindergarten year.
Transquest:The open is scheduled for September 2019, at the start of the next kindergarten year.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Eine rasche Rückkehr in die Wachstumszone ist nicht in Sicht: Die Exportaufträge in der Eurozone fielen so stark wie seit November 2011 nicht mehr.
REF:A quick return to the growth zone is not in sight: Export orders to the eurozone have not fallen this much since November 2011.
HYP:130A rapid return to the growth zone is not in sight: export orders in the eurozone fell as much as they had not since November 2011.
Attack:bert-attack
BLEU:A rapid return to the growth zone is not in sight: export orders in the eurozone fell as much as they had not since November 2011.
BLEURT:A rapid return to the growth zone is not in to: export orders in the eurozone fell as much as they had not since November 2011.
Transquest:A rapid return to the growth zone is not in sight: export orders in the eurozone plunged as much as they had not since November 2011.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Eine rasche Rückkehr in die Wachstumszone ist nicht in Sicht: Die Exportaufträge in der Eurozone fielen so stark wie seit November 2011 nicht mehr.
REF:A quick return to the growth zone is not in sight: Export orders to the eurozone have not fallen this much since November 2011.
HYP:130A rapid return to the growth zone is not in sight: export orders in the eurozone fell as much as they had not since November 2011.
Attack:textfooler
BLEU:A rapid return to the growth zone is not in sight: export orders in the eurozone fell as much as they had not since November 2011.
BLEURT:A rapid return to the growth zone is not in visionary: export orders in the eurozone fell as much as they had not since November 2011.
Transquest:A rapid return to the growth zone is not in sight: export orders in the eurozone plunged as much as they had not since November 2011.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Das Paar hatte sich dem Bericht zufolge 2003 in einer Pizzeria kennengelernt und zwei Jahre später geheiratet.
REF:According to the report, the couple met in a pizzeria in 2003, and married two years later.
HYP:93The pair had met at a pizzeria in 2003, according to the report, and married two years later.
Attack:bert-attack
BLEU:The pair had met at a pizzeria in 2003, according to the report, and married two years later.
BLEURT:The pair had a at a pizzeria in 2003, according to the report, and married two years later.
Transquest:The pair had encountered at a pizzeria in 2003, according to the report, and married two years later.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Das Paar hatte sich dem Bericht zufolge 2003 in einer Pizzeria kennengelernt und zwei Jahre später geheiratet.
REF:According to the report, the couple met in a pizzeria in 2003, and married two years later.
HYP:93The pair had met at a pizzeria in 2003, according to the report, and married two years later.
Attack:textfooler
BLEU:The pair had met at a pizzeria in 2003, according to the report, and married two years later.
BLEURT:The pair had realized at a pizzeria in 2003, according to the report, and married two years later.
Transquest:The pair had encountered at a pizzeria in 2003, according to the report, and married two years later.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Das Paar hatte sich dem Bericht zufolge 2003 in einer Pizzeria kennengelernt und zwei Jahre später geheiratet.
REF:According to the report, the couple met in a pizzeria in 2003, and married two years later.
HYP:93The pair had met at a pizzeria in 2003, according to the report, and married two years later.
Attack:textfooler_adjusted
BLEU:The pair had met at a pizzeria in 2003, according to the report, and married two years later.
BLEURT:The paired had met at a pizzeria in 2003, according to the report, and married two years subsequent.
Transquest:The paired had met at a pizzeria in 2003, according to the reports, and marrying two years later.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 0 0]
SRC:Insgesamt sechs Menschen wurden festgenommen.
REF:A total of six people was arrested.
HYP:36A total of six people were arrested.
Attack:bert-attack
BLEU:A overall of six people were arrested.
BLEURT:A total of six people were alleged.
Transquest:A total of six people were reported.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 0 0 0]
SRC:Insgesamt sechs Menschen wurden festgenommen.
REF:A total of six people was arrested.
HYP:36A total of six people were arrested.
Attack:textfooler
BLEU:A absolute of six people were arrested.
BLEURT:A total of six people were busts.
Transquest:A total of six people were halts.
O: ['textfooler' 2 2 2] P: ['textfooler' 0 0 0]
SRC:Nach der Auflösung der Band 1978 war Larsen als Solo-Künstler erfolgreich.
REF:In 1978, after the dissolution of the band, Larsen was successful as a solo artist.
HYP:82After the dissolution of the band in 1978, Larsen was successful as a solo artist.
Attack:textfooler
BLEU:After the dissolution of the band in 1978, Larsen was successful as a solo artist.
BLEURT:After the dissolution of the band in 1978, Larsen was favourable as a solo artist.
Transquest:After the dissolution of the band in 1978, Larsen was thrive as a solo artist.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Nach der Auflösung der Band 1978 war Larsen als Solo-Künstler erfolgreich.
REF:In 1978, after the dissolution of the band, Larsen was successful as a solo artist.
HYP:82After the dissolution of the band in 1978, Larsen was successful as a solo artist.
Attack:textfooler_adjusted
BLEU:After the dissolution of the band in 1978, Larsen was successful as a solo artist.
BLEURT:After the dissolution of the band in 1978, Larsen was successful as a solo artist.
Transquest:After the dissolution of the banding in 1978, Larsen was successful as a solo artist.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Oktoberfest lockt viele Gäste nach Baesweiler
REF:The Oktoberfest attracts many guests to Baesweiler
HYP:46Oktoberfest attracts many guests to Baesweiler
Attack:bert-attack
BLEU:Oktoberfest attracts countless guests to Baesweiler
BLEURT:.toberalso attracts many guests to Baesweiler
Transquest:.toberalso attracts many guests to Baesweiler
O: ['bert-attack' 2 2 2] P: ['bert-attack' 0 0 0]
SRC:Oktoberfest lockt viele Gäste nach Baesweiler
REF:The Oktoberfest attracts many guests to Baesweiler
HYP:46Oktoberfest attracts many guests to Baesweiler
Attack:textfooler
BLEU:Oktoberfest attracts assorted guests to Baesweiler
BLEURT:Monaco attracts many guests to Baesweiler
Transquest:Bayern attracts many guests to Baesweiler
O: ['textfooler' 2 2 2] P: ['textfooler' 0 0 0]
SRC:Oktoberfest lockt viele Gäste nach Baesweiler
REF:The Oktoberfest attracts many guests to Baesweiler
HYP:46Oktoberfest attracts many guests to Baesweiler
Attack:textfooler_adjusted
BLEU:Oktoberfest attracts numerous guests to Baesweiler
BLEURT:Oktoberfest attracts many guests to Baesweiler
Transquest:Oktoberfest attracts many guests to Baesweiler
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 0 2 2]
SRC:Trainer Domenico Tedesco und Schalke 04 feierten gegen Mainz den ersten Saisonsieg.
REF:Trainer Domenico Tedesco and Schalke 04 celebrated the first win of the season against Mainz.
HYP:93Coach Domenico Tedesco and Schalke 04 celebrated their first win of the season against Mainz.
Attack:bert-attack
BLEU:Coach Domenico Tedesco and Schalke 04 celebrated their first win of the season against Mainz.
BLEURT:coaching Domenico Tedesco and Schalke 04 as their first win of the season against Mainz.
Transquest:Coach Domenico Tedesco and schalr 04 celebrated their first win of the season against Mainz.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Trainer Domenico Tedesco und Schalke 04 feierten gegen Mainz den ersten Saisonsieg.
REF:Trainer Domenico Tedesco and Schalke 04 celebrated the first win of the season against Mainz.
HYP:93Coach Domenico Tedesco and Schalke 04 celebrated their first win of the season against Mainz.
Attack:textfooler
BLEU:Coach Domenico Tedesco and Schalke 04 celebrated their first win of the season against Mainz.
BLEURT:Coached Domenico Tedesco and Schalke 04 celebrated their first win of the season against Münster.
Transquest:Coach Domenico Tedesco and Schalke 04 commemoration their first win of the season against Mainz.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Trainer Domenico Tedesco und Schalke 04 feierten gegen Mainz den ersten Saisonsieg.
REF:Trainer Domenico Tedesco and Schalke 04 celebrated the first win of the season against Mainz.
HYP:93Coach Domenico Tedesco and Schalke 04 celebrated their first win of the season against Mainz.
Attack:textfooler_adjusted
BLEU:Coach Domenico Tedesco and Schalke 04 celebrated their first win of the season against Mainz.
BLEURT:Coach Domenico Tedesco and Schalke 04 celebrated their first win of the season against Mainz.
Transquest:Coach Domenico Tedesco and Schalke 04 commemorated their first win of the season against Mainz.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Ich bin sehr, sehr glücklich für die Mannschaft und die Fans.
REF:I am very, very happy for the team and the fans.
HYP:48I'm very, very happy for the squad and the fans.
Attack:bert-attack
BLEU:i'" very, very all for the squad and the cheering.
BLEURT:I'm very, very now for the squad and the fans.
Transquest:I'm very, very happier for the squad and the fans.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 0 0 0]
SRC:Ich bin sehr, sehr glücklich für die Mannschaft und die Fans.
REF:I am very, very happy for the team and the fans.
HYP:48I'm very, very happy for the squad and the fans.
Attack:textfooler
BLEU:I'm absolutely, absolutely cheerful for the squad and the admirer.
BLEURT:I'm very, very playful for the squad and the fans.
Transquest:I'm very, very festive for the squad and the fans.
O: ['textfooler' 2 2 2] P: ['textfooler' 0 0 0]
SRC:Im Rahmen der Serie "Kunst und Genuss" wurde am Wochenende eine besondere Ausstellung in Mittelehrenbach eröffnet.
REF:On the weekend as part of the "Art and Enjoyment" series, a special exhibition was opened in Mittelehrenbach.
HYP:109As part of the "Art and Enjoyment" series, a special exhibition was opened in Mittelehrenbach on the weekend.
Attack:bert-attack
BLEU:As part of the "Art and Enjoyment" series, a special exhibition was opened in Mittelehrenbach on the weekend.
BLEURT:As part of the "Art and Enjoyment" series, a special exhibition was opened in Mittelehrenbach on the time.
Transquest:As part of the "Art and Enjoyment" series, a special exhibition was opened in mittalachenl on the weekend.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Im Rahmen der Serie "Kunst und Genuss" wurde am Wochenende eine besondere Ausstellung in Mittelehrenbach eröffnet.
REF:On the weekend as part of the "Art and Enjoyment" series, a special exhibition was opened in Mittelehrenbach.
HYP:109As part of the "Art and Enjoyment" series, a special exhibition was opened in Mittelehrenbach on the weekend.
Attack:textfooler
BLEU:As part of the "Art and Enjoyment" series, a special exhibition was opened in Mittelehrenbach on the weekend.
BLEURT:As part of the "Art and Enjoyment" series, a special exhibition was opened in Mittelehrenbach on the weeks.
Transquest:As part of the "Art and Enjoyment" series, a special exposure was opened in Mittelehrenbach on the weekend.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Im Rahmen der Serie "Kunst und Genuss" wurde am Wochenende eine besondere Ausstellung in Mittelehrenbach eröffnet.
REF:On the weekend as part of the "Art and Enjoyment" series, a special exhibition was opened in Mittelehrenbach.
HYP:109As part of the "Art and Enjoyment" series, a special exhibition was opened in Mittelehrenbach on the weekend.
Attack:textfooler_adjusted
BLEU:As part of the "Art and Enjoyment" series, a special exhibition was opened in Mittelehrenbach on the weekend.
BLEURT:As part of the "Art and Enjoyment" series, a special exhibition was opened in Mittelehrenbach on the weekend.
Transquest:As part of the "Art and Enjoyment" series, a special shows was opened in Mittelehrenbach on the weekend.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:1968 - das war die Zeit des Protests und der Studentenbewegung.
REF:1968 - That was the time of the protest and the student movement.
HYP:651968 - that was the time of the protest and the student movement.
Attack:bert-attack
BLEU:1968 - that was the time of the protest and the student movement.
BLEURT:it - that was the time of the protest and the student movement.
Transquest:1926 - that was the time of the protest and the student movement.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:1968 - das war die Zeit des Protests und der Studentenbewegung.
REF:1968 - That was the time of the protest and the student movement.
HYP:651968 - that was the time of the protest and the student movement.
Attack:textfooler
BLEU:1968 - that was the time of the protest and the student movement.
BLEURT:1968 - that was the time of the pilots and the student movement.
Transquest:1968 - that was the time of the pilots and the student movement.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Im Vorjahr hatte der Wert allerdings noch bei 3,8 Prozent gelegen.
REF:In the previous year the value was still at 3.8 percent.
HYP:66In the previous year, however, the value was still at 3.8 percent.
Attack:bert-attack
BLEU:In the previous year, however, the value was still at 3.8 percent.
BLEURT:In the previous year, however, the reserve was still at 3.8 percent.
Transquest:In the previous year, however, the value was had at 3.8 percent.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Im Vorjahr hatte der Wert allerdings noch bei 3,8 Prozent gelegen.
REF:In the previous year the value was still at 3.8 percent.
HYP:66In the previous year, however, the value was still at 3.8 percent.
Attack:textfooler
BLEU:In the previous year, however, the value was still at 3.8 percent.
BLEURT:Roundabout the previous year, however, the value was still at 3.8 percent.
Transquest:In the previous year, however, the priceless was still at 3.8 percent.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Im Vorjahr hatte der Wert allerdings noch bei 3,8 Prozent gelegen.
REF:In the previous year the value was still at 3.8 percent.
HYP:66In the previous year, however, the value was still at 3.8 percent.
Attack:textfooler_adjusted
BLEU:In the previous year, however, the value was still at 3.8 percent.
BLEURT:In the previous year, however, the value was still at 3.8 percent.
Transquest:In the previous year, nevertheless, the values was still at 3.8 percent.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Große Autos, große Profite: Dieser Slogan gilt heute noch - in den meisten Fällen.
REF:Big cars, big profits: In most cases this slogan is still true nowadays.
HYP:72Big cars, big profits: this slogan is still valid today - in most cases.
Attack:bert-attack
BLEU:Big and, all profit: this slogan is still valid today - in most cases.
BLEURT:Big because, big profits: this slogan is still valid today - in most cases.
Transquest:Big cars, big corporate: this slogan is still valid today - in most cases.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 0 0 0]
SRC:Große Autos, große Profite: Dieser Slogan gilt heute noch - in den meisten Fällen.
REF:Big cars, big profits: In most cases this slogan is still true nowadays.
HYP:72Big cars, big profits: this slogan is still valid today - in most cases.
Attack:textfooler
BLEU:Broader audi, biggest accomplishments: this slogan is still valid today - in most cases.
BLEURT:Big che, big profits: this slogan is still valid today - in most cases.
Transquest:Big cars, big recipes: this slogan is still valid today - in most cases.
O: ['textfooler' 2 2 2] P: ['textfooler' 0 0 0]
SRC:Trotz der Kritik an seiner Person nach dem WM-Aus und der Özil-Affäre will er im kommenden Jahr erneut für das Amt als DFB-Präsident kandidieren.
REF:Despite the criticism of his person after the World Cup and the Özil affair, he wants to run for the post of DFB President again next year.
HYP:138Despite the criticism of his person after the World Cup and the Özil affair he wants to run again next year for the post of DFB President.
Attack:bert-attack
BLEU:Despite the criticism of his person after the World Cup and the Özil affair he wants to run again next year for the post of DFB President.
BLEURT:even the criticism of his person after the World Cup and the Özil affair he wants to run again next year for the post of DFB President.
Transquest:Despite the criticism of his person after the World Cup and the Özil fact he wants to run again next year for the post of DFB President.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Trotz der Kritik an seiner Person nach dem WM-Aus und der Özil-Affäre will er im kommenden Jahr erneut für das Amt als DFB-Präsident kandidieren.
REF:Despite the criticism of his person after the World Cup and the Özil affair, he wants to run for the post of DFB President again next year.
HYP:138Despite the criticism of his person after the World Cup and the Özil affair he wants to run again next year for the post of DFB President.
Attack:textfooler
BLEU:Despite the criticism of his person after the World Cup and the Özil affair he wants to run again next year for the post of DFB President.
BLEURT:If the criticism of his person after the World Cup and the Özil affair he wants to run again next year for the post of DFB President.
Transquest:Despite the criticism of his person after the World Cup and the Özil bonded he wants to run again next year for the post of DFB President.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Trotz der Kritik an seiner Person nach dem WM-Aus und der Özil-Affäre will er im kommenden Jahr erneut für das Amt als DFB-Präsident kandidieren.
REF:Despite the criticism of his person after the World Cup and the Özil affair, he wants to run for the post of DFB President again next year.
HYP:138Despite the criticism of his person after the World Cup and the Özil affair he wants to run again next year for the post of DFB President.
Attack:textfooler_adjusted
BLEU:Despite the criticism of his person after the World Cup and the Özil affair he wants to run again next year for the post of DFB President.
BLEURT:Despite the criticism of his person after the World Cup and the Özil affair he wanna to run again impending year for the posting of DFB President.
Transquest:Despite the criticism of his individuals after the World Cup and the Özil affair he wants to run again impending year for the post of DFB President.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 0 0]
SRC:Johannes Kahrs (SPD, r) und sein Ehemann Christoph Rohde verlassen nach ihrer Hochzeit die Hauptkirche St. Katharinen in Hamburg.
REF:Johannes Kahrs (SPD, r) and his husband Christoph Rohde leave the main church St. Katharinen in Hamburg after their wedding.
HYP:127Johannes Kahrs (SPD, r) and his husband Christoph Rohde leave the main church of St. Katharinen in Hamburg after their wedding.
Attack:bert-attack
BLEU:Johannes Kahrs (SPD, r) and his husband Christoph Rohde leave the main church of St. Katharinen in Hamburg after their wedding.
BLEURT:Johannes Kahrs (SPD, r) and his husband Christoph Rohde at the main church of St. Katharinen in Hamburg after their wedding.
Transquest:Johannes Kahrs (SPD, r) and his husband Christoph Rohde go the main church of St. Katharinen in Hamburg after their wedding.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Johannes Kahrs (SPD, r) und sein Ehemann Christoph Rohde verlassen nach ihrer Hochzeit die Hauptkirche St. Katharinen in Hamburg.
REF:Johannes Kahrs (SPD, r) and his husband Christoph Rohde leave the main church St. Katharinen in Hamburg after their wedding.
HYP:127Johannes Kahrs (SPD, r) and his husband Christoph Rohde leave the main church of St. Katharinen in Hamburg after their wedding.
Attack:textfooler
BLEU:Johannes Kahrs (SPD, r) and his husband Christoph Rohde leave the main church of St. Katharinen in Hamburg after their wedding.
BLEURT:Johannes Kahrs (SPD, r) and his husband Christoph Rohde let the main church of St. Katharinen in Hamburg after their wedding.
Transquest:Johannes Kahrs (SPD, r) and his husband Christoph Rohde going the main church of St. Katharinen in Hamburg after their wedding.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Trainer Domenico Tedesco und Schalke 04 feierten gegen Mainz den ersten Saisonsieg.
REF:Trainer Domenico Tedesco and Schalke 04 celebrated the first win of the season against Mainz.
HYP:95Coach Domenico Tedesco and Schalke 04 celebrated the first victory of the season against Mainz.
Attack:bert-attack
BLEU:Coach Domenico Tedesco and Schalke 04 celebrated the first victory of the season against Mainz.
BLEURT:Coach Domenico Tedesco and Schalke 04 lone the first victory of the season against Mainz.
Transquest:Coach Domenico Tedesco and schalr 04 celebrated the first victory of the season against Mainz.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Trainer Domenico Tedesco und Schalke 04 feierten gegen Mainz den ersten Saisonsieg.
REF:Trainer Domenico Tedesco and Schalke 04 celebrated the first win of the season against Mainz.
HYP:95Coach Domenico Tedesco and Schalke 04 celebrated the first victory of the season against Mainz.
Attack:textfooler
BLEU:Coach Domenico Tedesco and Schalke 04 celebrated the first victory of the season against Mainz.
BLEURT:Coach Domenico Tedesco and Schalke 04 celebrating the first victory of the season against Münster.
Transquest:Coach Domenico Tedesco and Schalke 04 celebrated the first victory of the season against Bamberg.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Trainer Domenico Tedesco und Schalke 04 feierten gegen Mainz den ersten Saisonsieg.
REF:Trainer Domenico Tedesco and Schalke 04 celebrated the first win of the season against Mainz.
HYP:95Coach Domenico Tedesco and Schalke 04 celebrated the first victory of the season against Mainz.
Attack:textfooler_adjusted
BLEU:Coach Domenico Tedesco and Schalke 04 celebrated the first victory of the season against Mainz.
BLEURT:Coach Domenico Tedesco and Schalke 04 celebrated the first victory of the season against Mainz.
Transquest:Coach Domenico Tedesco and Schalke 04 commemorated the first victory of the season against Mainz.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Ich bin sehr, sehr glücklich für die Mannschaft und die Fans.
REF:I am very, very happy for the team and the fans.
HYP:48I am very, very happy for the team and the Fans.
Attack:bert-attack
BLEU:I am very, very happy for the team and the Fans.
BLEURT:I am very, very now for the team and the Fans.
Transquest:I am very, very happier for the team and the Fans.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Ich bin sehr, sehr glücklich für die Mannschaft und die Fans.
REF:I am very, very happy for the team and the fans.
HYP:48I am very, very happy for the team and the Fans.
Attack:textfooler
BLEU:I am very, very happy for the team and the Fans.
BLEURT:I am very, very playful for the team and the Fans.
Transquest:I am very, very festive for the team and the Fans.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Das Paar hatte sich dem Bericht zufolge 2003 in einer Pizzeria kennengelernt und zwei Jahre später geheiratet.
REF:According to the report, the couple met in a pizzeria in 2003, and married two years later.
HYP:94According to the report, the couple met in a pizzeria in 2003 and got married two years later.
Attack:bert-attack
BLEU:According to the report, the couple met in a pizzeria in 2003 and got married two years later.
BLEURT:from to the report, the couple met in a pizzeria in 2003 and got married two years later.
Transquest:According to the report, the couple together in a pizzeria in 2003 and got married two years later.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Das Paar hatte sich dem Bericht zufolge 2003 in einer Pizzeria kennengelernt und zwei Jahre später geheiratet.
REF:According to the report, the couple met in a pizzeria in 2003, and married two years later.
HYP:94According to the report, the couple met in a pizzeria in 2003 and got married two years later.
Attack:textfooler
BLEU:According to the report, the couple met in a pizzeria in 2003 and got married two years later.
BLEURT:According to the report, the couple met in a pizzeria in 2003 and got divorcing two years later.
Transquest:According to the report, the couple garnered in a pizzeria in 2003 and got married two years later.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Das Paar hatte sich dem Bericht zufolge 2003 in einer Pizzeria kennengelernt und zwei Jahre später geheiratet.
REF:According to the report, the couple met in a pizzeria in 2003, and married two years later.
HYP:94According to the report, the couple met in a pizzeria in 2003 and got married two years later.
Attack:textfooler_adjusted
BLEU:According to the report, the couple met in a pizzeria in 2003 and got married two years later.
BLEURT:According to the report, the couple met in a pizzeria in 2003 and got married two years later.
Transquest:According to the report, the couple met in a pizzeria in 2003 and got marrying two years later.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Leverkusen (dpa) - BVB-Sportdirektor Michael Zorc und Kapitän Marco Reus haben ein Ende der öffentlichen Diskussion über Form und Fitness von Mario Götze gefordert.
REF:Leverkusen (AP) - BVB sporting director Michael Zorc and captain Marco Reus have called for an end to the public debate on Mario Götze’s shape and fitness.
HYP:155Leverkusen (Dpa) - BVB-Director Michael Zorc and captain Marco Reus have called for an end to the public discussion on the form and fitness of Mario Götze.
Attack:bert-attack
BLEU:Leverkusen (Dpa) - BVB-Director Michael Zorc and captain Marco Reus have called for an end to the public discussion on the form and fitness of Mario Götze.
BLEURT:Leverkusen (Dpa) - BVB-Director Michael Zorc and captain Marco Reus have called for an close to the public discussion on the form and fitness of Mario Götze.
Transquest:Leverkusen (Dpa) - BVB-Director Michael Zorc and captain Marco Reus have called for an end to the public discussion on the form and fitness of Mario gotly.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Leverkusen (dpa) - BVB-Sportdirektor Michael Zorc und Kapitän Marco Reus haben ein Ende der öffentlichen Diskussion über Form und Fitness von Mario Götze gefordert.
REF:Leverkusen (AP) - BVB sporting director Michael Zorc and captain Marco Reus have called for an end to the public debate on Mario Götze’s shape and fitness.
HYP:155Leverkusen (Dpa) - BVB-Director Michael Zorc and captain Marco Reus have called for an end to the public discussion on the form and fitness of Mario Götze.
Attack:textfooler
BLEU:Leverkusen (Dpa) - BVB-Director Michael Zorc and captain Marco Reus have called for an end to the public discussion on the form and fitness of Mario Götze.
BLEURT:Leverkusen (Dpa) - BVB-Director Michael Zorc and captain Marco Reus have called for an fin to the public discussion on the form and fitness of Mario Götze.
Transquest:Leverkusen (Dpa) - BVB-Director Michael Zorc and captain Marco Reus have called for an end to the public discussed on the form and fitness of Mario Götze.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Oktoberfest lockt viele Gäste nach Baesweiler
REF:The Oktoberfest attracts many guests to Baesweiler
HYP:46Oktoberfest attracts many guests to Baesweiler
Attack:textfooler
BLEU:Oktoberfest attracts assorted guests to Baesweiler
BLEURT:Monaco attracts many guests to Baesweiler
Transquest:Bayern attracts many guests to Baesweiler
O: ['textfooler' 2 2 2] P: ['textfooler' 0 0 0]
SRC:Oktoberfest lockt viele Gäste nach Baesweiler
REF:The Oktoberfest attracts many guests to Baesweiler
HYP:46Oktoberfest attracts many guests to Baesweiler
Attack:textfooler_adjusted
BLEU:Oktoberfest attracts numerous guests to Baesweiler
BLEURT:Oktoberfest attracts many guests to Baesweiler
Transquest:Oktoberfest attracts many guests to Baesweiler
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 0 2 2]
SRC:Trotz der Kritik an seiner Person nach dem WM-Aus und der Özil-Affäre will er im kommenden Jahr erneut für das Amt als DFB-Präsident kandidieren.
REF:Despite the criticism of his person after the World Cup and the Özil affair, he wants to run for the post of DFB President again next year.
HYP:135Despite criticism of his person after the World Cup and the Özil affair, he plans to run for the post of DFB president again next year.
Attack:bert-attack
BLEU:Despite criticism of his person after the World Cup and the Özil affair, he plans to run for the post of DFB president again next year.
BLEURT:at criticism of his person after the World Cup and the Özil affair, he plans to run for the post of DFB president again next year.
Transquest:Despite criticism of his person after the World Cup and the Özil play, he plans to run for the post of DFB president again next year.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Trotz der Kritik an seiner Person nach dem WM-Aus und der Özil-Affäre will er im kommenden Jahr erneut für das Amt als DFB-Präsident kandidieren.
REF:Despite the criticism of his person after the World Cup and the Özil affair, he wants to run for the post of DFB President again next year.
HYP:135Despite criticism of his person after the World Cup and the Özil affair, he plans to run for the post of DFB president again next year.
Attack:textfooler
BLEU:Despite criticism of his person after the World Cup and the Özil affair, he plans to run for the post of DFB president again next year.
BLEURT:If criticism of his person after the World Cup and the Özil affair, he plans to run for the post of DFB president again next year.
Transquest:Despite criticised of his person after the World Cup and the Özil affair, he plans to run for the post of DFB president again next year.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Trotz der Kritik an seiner Person nach dem WM-Aus und der Özil-Affäre will er im kommenden Jahr erneut für das Amt als DFB-Präsident kandidieren.
REF:Despite the criticism of his person after the World Cup and the Özil affair, he wants to run for the post of DFB President again next year.
HYP:135Despite criticism of his person after the World Cup and the Özil affair, he plans to run for the post of DFB president again next year.
Attack:textfooler_adjusted
BLEU:Despite criticism of his person after the World Cup and the Özil affair, he plans to run for the post of DFB president again next year.
BLEURT:Despite criticism of his person after the World Cup and the Özil affair, he plans to run for the post of DFB president again next year.
Transquest:Despite criticism of his individuals after the World Cup and the Özil affair, he plans to run for the post of DFB president again impending year.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Trainer Domenico Tedesco und Schalke 04 feierten gegen Mainz den ersten Saisonsieg.
REF:Trainer Domenico Tedesco and Schalke 04 celebrated the first win of the season against Mainz.
HYP:91Coach Domenico Tedesco and Schalke 04 celebrated the first win of the season against Mainz.
Attack:textfooler_adjusted
BLEU:Coach Domenico Tedesco and Schalke 04 celebrated the first win of the season against Mainz.
BLEURT:Coach Domenico Tedesco and Schalke 04 celebrated the first win of the season against Mainz.
Transquest:Coach Domenico Tedesco and Schalke 04 commemorated the first win of the season against Mainz.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:90The opening is scheduled for September 2019, with the start of the next kindergarten year.
Attack:bert-attack
BLEU:The opening is scheduled for September 2019, with the start of the next kindergarten year.
BLEURT:The opening is scheduled for September 2019, with the a of the next kindergarten year.
Transquest:The open is scheduled for September 2019, with the start of the next kindergarten year.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:90The opening is scheduled for September 2019, with the start of the next kindergarten year.
Attack:textfooler
BLEU:The opening is scheduled for September 2019, with the start of the next kindergarten year.
BLEURT:The opening is scheduled for September 2019, with the start of the next maternal year.
Transquest:The opened is scheduled for September 2019, with the start of the next kindergarten year.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:90The opening is scheduled for September 2019, with the start of the next kindergarten year.
Attack:textfooler_adjusted
BLEU:The opening is scheduled for September 2019, with the start of the next kindergarten year.
BLEURT:The opening is scheduled for September 2019, with the start of the next kindergarten year.
Transquest:The open is scheduled for September 2019, with the start of the next kindergarten year.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:Das Stimmungsbarometer sank von 49,3 Punkten im Vormonat auf 47,6 Punkte.
REF:The mood barometer fell from 49.3 points in the previous month to 47.6 points.
HYP:81The mood barometer dropped from 49.3 points in the previous month to 47.6 points.
Attack:bert-attack
BLEU:The mood barometer dropped from 49.3 points in the previous month to 47.6 points.
BLEURT:The mood .on dropped from 49.3 points in the previous month to 47.6 points.
Transquest:The mood barometer were from 49.3 points in the previous month to 47.6 points.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Das Paar hatte sich dem Bericht zufolge 2003 in einer Pizzeria kennengelernt und zwei Jahre später geheiratet.
REF:According to the report, the couple met in a pizzeria in 2003, and married two years later.
HYP:94The couple had met in a pizzeria in 2003 and married two years later, according to the report.
Attack:bert-attack
BLEU:The couple had met in a pizzeria in 2003 and married two years later, according to the report.
BLEURT:The couple had met in a pizzeria in 2003 and were two years later, according to the report.
Transquest:The couple had encountered in a pizzeria in 2003 and married two years later, according to the report.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 2 0 0]
SRC:Das Paar hatte sich dem Bericht zufolge 2003 in einer Pizzeria kennengelernt und zwei Jahre später geheiratet.
REF:According to the report, the couple met in a pizzeria in 2003, and married two years later.
HYP:94The couple had met in a pizzeria in 2003 and married two years later, according to the report.
Attack:textfooler
BLEU:The couple had met in a pizzeria in 2003 and married two years later, according to the report.
BLEURT:The couple had encountered in a calzone in 2003 and married two years later, according to the report.
Transquest:The couple had encountered in a pizzeria in 2003 and married two years later, according to the report.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Das Paar hatte sich dem Bericht zufolge 2003 in einer Pizzeria kennengelernt und zwei Jahre später geheiratet.
REF:According to the report, the couple met in a pizzeria in 2003, and married two years later.
HYP:94The couple had met in a pizzeria in 2003 and married two years later, according to the report.
Attack:textfooler_adjusted
BLEU:The couple had met in a pizzeria in 2003 and married two years later, according to the report.
BLEURT:The coupling had met in a pizzeria in 2003 and married two years subsequently, according to the reporting.
Transquest:The coupling had met in a pizzeria in 2003 and marry two years later, according to the report.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 0 0]
SRC:Insgesamt sechs Menschen wurden festgenommen.
REF:A total of six people was arrested.
HYP:36A total of six people were arrested.
Attack:bert-attack
BLEU:A overall of six people were arrested.
BLEURT:A total of six people were alleged.
Transquest:A total of six people were reported.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 0 0 0]
SRC:Insgesamt sechs Menschen wurden festgenommen.
REF:A total of six people was arrested.
HYP:36A total of six people were arrested.
Attack:textfooler
BLEU:A absolute of six people were arrested.
BLEURT:A total of six people were busts.
Transquest:A total of six people were halts.
O: ['textfooler' 2 2 2] P: ['textfooler' 0 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:89The opening is scheduled for September 2019, for the start of the next kindergarten year.
Attack:textfooler
BLEU:The opening is scheduled for September 2019, for the start of the next kindergarten year.
BLEURT:The opening is scheduled for September 2019, for the start of the next maternal year.
Transquest:The opened is scheduled for September 2019, for the start of the next kindergarten year.
O: ['textfooler' 2 2 2] P: ['textfooler' 2 0 0]
SRC:Die Eröffnung ist für September 2019 vorgesehen, zum Start des nächsten Kindergartenjahres.
REF:The opening is planned for September 2019, the start of the next kindergarten year.
HYP:89The opening is scheduled for September 2019, for the start of the next kindergarten year.
Attack:textfooler_adjusted
BLEU:The opening is scheduled for September 2019, for the start of the next kindergarten year.
BLEURT:The opening is scheduled for September 2019, for the start of the next kindergarten year.
Transquest:The open is scheduled for September 2019, for the start of the next kindergarten year.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 2 2 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:70In Spain, the index hit its highest level since March, at 44.0 points.
Attack:bert-attack
BLEU:In madrid, the index hit its highest cap since March, at 44.0 points.
BLEURT:i Spain, the index hit its highest level since March, at 44.0 points.
Transquest:In Spain, the index on its highest level since March, at 44.0 points.
O: ['bert-attack' 2 2 2] P: ['bert-attack' 0 0 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:70In Spain, the index hit its highest level since March, at 44.0 points.
Attack:textfooler
BLEU:In Spain, the index hit its highest amplitude after Aug, at 44.0 areas.
BLEURT:In Spaniard, the index hit its highest level since Trademarks, at 44.0 points.
Transquest:In Spain, the forefinger hit its highest level since March, at 44.0 points.
O: ['textfooler' 2 2 2] P: ['textfooler' 1 0 0]
SRC:In Spanien erreichte der Index mit 44,0 Punkten den höchsten Stand seit März.
REF:In Spain, the index reached 44.0 points, its highest level since March.
HYP:70In Spain, the index hit its highest level since March, at 44.0 points.
Attack:textfooler_adjusted
BLEU:In Spain, the indexed hit its highest levels since March, at 44.0 points.
BLEURT:In Spain, the index hit its highest level since March, at 44.0 points.
Transquest:In Spain, the index hit its highest tiers since March, at 44.0 points.
O: ['textfooler_adjusted' 2 2 2] P: ['textfooler_adjusted' 1 2 0]
